Zero-Knowledge Proof-based Practical Federated Learning on Blockchain

Since the concern of privacy leakage extremely discourages user participation in sharing data, federated learning has gradually become a promising technique for both academia and industry for achieving collaborative learning without leaking information about the local data. Unfortunately, most federated learning solutions cannot efficiently verify the execution of each participant's local machine learning model and protect the privacy of user data, simultaneously. In this article, we first propose a Zero-Knowledge Proof-based Federated Learning (ZKP-FL) scheme on blockchain. It leverages zero-knowledge proof for both the computation of local data and the aggregation of local model parameters, aiming to verify the computation process without requiring the plaintext of the local data. We further propose a Practical ZKP-FL (PZKP-FL) scheme to support fraction and non-linear operations. Specifically, we explore a Fraction-Integer mapping function, and use Taylor expansion to efficiently handle non-linear operations while maintaining the accuracy of the federated learning model. We also analyze the security of PZKP-FL. Performance analysis demonstrates that the whole running time of the PZKP-FL scheme is approximately less than one minute in parallel execution.

==> contribution.txt <==
Zhibo Xing proposed the idea that adds zero-knowledge proofs to achieve the verifiability of the federated learning training process, designed the basic ZKP-based federated learning scheme with zero-knowledge proof scheme and Sigma protocol, and wrote the paper in latex.
Meng Li further exploited the scaling method and approximation method that solves the problems in applying the solution in practical scenarios.
Zijian Zhang constructed the system architecture, checked the algorithm processing, fixed some bugs and checked the security analysis to give a more concrete description.
Rizwan Asghar helped conduct experiments on classification tasks and prediction tasks, including the feasibility, operation efficiency, and comparison of different piece size selection strategies. 
Hao Yin assisted the scheme design by proposing the idea that connects the zero-knowledge proof and the secure sum protocol through the Sigma protocol.
Liehuang Zhu finalized the paper by conducting evaluation discussion, logic validation, format checking, and language polishing.
